OmniBoost: Boosting Throughput of Heterogeneous Embedded Devices under Multi-DNN Workload

Modern Deep Neural Networks (DNNs) exhibit profound efficiency and accuracy properties. This has introduced application workloads that comprise of multiple DNN applications, raising new challenges regarding workload distribution. Equipped with a diverse set of accelerators, newer embedded system present architectural heterogeneity, which current run-time controllers are unable to fully utilize. To enable high throughput in multi-DNN workloads, such a controller is ought to explore hundreds of thousands of possible solutions to exploit the underlying heterogeneity. In this paper, we propose OmniBoost, a lightweight and extensible multi-DNN manager for heterogeneous embedded devices. We leverage stochastic space exploration and we combine it with a highly accurate performance estimator to observe a x4.6 average throughput boost compared to other state-of-the-art methods. The evaluation was performed on the HiKey970 development board.

==> data/loss.dat <==
0 0.346152365 0.288887203
1 0.213314742 0.251067609
2 0.188014612 0.235790104
3 0.187984809 0.21117276
4 0.190731034 0.230585471
5 0.185129315 0.224859655
6 0.178526253 0.244398072
7 0.185784519 0.208485901
8 0.195062116 0.240394503
9 0.179492757 0.236957222
10 0.19582966 0.194857076
11 0.177928329 0.204714403
12 0.174636185 0.193801418
13 0.169143125 0.207144156
14 0.181044921 0.216385275
15 0.183151737 0.214812025
16 0.187207878 0.220385328
17 0.185910225 0.227311671
18 0.196679696 0.237606898
19 0.193896621 0.201061949
20 0.180979222 0.227062836
21 0.184384331 0.228830054
22 0.184573859 0.192741051
23 0.175653175 0.197089851
24 0.176532865 0.217885897
25 0.180377603 0.211823404
26 0.17165345 0.197906122
27 0.169590726 0.208258986
28 0.180443674 0.235929161
29 0.170277834 0.194212124
30 0.157230392 0.192345783
31 0.153520867 0.1855966
32 0.153064921 0.189161554
33 0.153869286 0.188562632
34 0.151900053 0.186712205
35 0.15204069 0.187150091
36 0.152264446 0.186195835
37 0.151751652 0.185428336
38 0.150992841 0.184716612
39 0.1513291 0.185950607
40 0.151826441 0.187809408
41 0.151153952 0.18600519
42 0.151783332 0.185007766
43 0.151369601 0.18711935
44 0.150812998 0.185930908
45 0.15191412 0.185610965
46 0.155613571 0.184374928
47 0.151729763 0.187027022
48 0.15115355 0.185594499
49 0.150360644 0.183138147
50 0.150862649 0.185384065
51 0.151635677 0.183013916
52 0.149554431 0.182686687
53 0.151631877 0.184634164
54 0.150622323 0.187793627
55 0.15096502 0.184572607
56 0.150577039 0.186659992
57 0.152252972 0.18686454
58 0.149905264 0.185575083
59 0.150256932 0.185736343
60 0.150153846 0.183876127
61 0.148254409 0.18422769
62 0.148423687 0.183760613
63 0.147166669 0.183725551
64 0.148239642 0.183963627
65 0.147333726 0.183311567
66 0.148627833 0.183663711
67 0.148219645 0.183353081
68 0.149729699 0.18342486
69 0.148648351 0.183258608
70 0.147987127 0.183761641
71 0.14841558 0.183576092
72 0.149473876 0.183586314
73 0.148311734 0.184947476
74 0.148342669 0.184474766
75 0.147962913 0.183936015
76 0.147923067 0.183765277
77 0.148266181 0.183866322
78 0.147493839 0.183588818
79 0.149341464 0.18342188
80 0.148673877 0.184262961
81 0.147543192 0.184549451
82 0.14887169 0.184895113
83 0.147529334 0.184641749
84 0.148712546 0.184935048
85 0.147215575 0.18482624
86 0.148063108 0.184490263
87 0.147963256 0.185075343
88 0.147949859 0.184964046
89 0.148053035 0.185598433
90 0.148049802 0.184791341
91 0.147967502 0.184557736
92 0.147721201 0.184710175
93 0.147527874 0.184808269
94 0.147383958 0.183965117
95 0.148013443 0.184825003
96 0.14820461 0.184660152
97 0.147890121 0.184886038
98 0.14714247 0.184130892
99 0.148367822 0.18515791


==> data/mix3.dat <==
mix-1	1	1.080544710	1.369649767	1.520272374
mix-2	1	1.433333277	1.446666717	1.483333349
mix-3	1	1.402298808	1.448275804	1.873563170
mix-4	1	1.534482717	1.323448300	1.778965473
mix-5	1	1.000000000	0.923448264	1.028965473
Average	1	1.290131902	1.302297770	1.537019968

==> data/mix4.dat <==
mix-1	1	1.019047617	2.369649887	3.520272254
mix-2	1	1.235555529	3.448888778	5.208530902
mix-3	1	2.262967824	6.395161151	6.959677219
mix-4	1	1.900473952	3.685393333	3.887640476
mix-5	1	1.729729771	1.734482765	3.202941179
Average	1	1.629554939	3.526715183	4.555812406

==> data/mix5.dat <==
mix-1	1	1.068965554	0.976744174	1.188372135
mix-2	1	1.035398244	1.097674489	1.203539848
mix-3	1	0.900473952	1.236283183	1.383453249
mix-4	1	0.779472112	0.867346942	1.068948745
mix-5	1	1.082020282	1.220043778	1.229999899
Average	1	0.973266029	1.079618513	1.214862775

==> data/motivational.dat <==
1 0.2492
2 0.3695
3 0.3720
4 0.4378
5 0.3061
6 0.4299
7 0.2960
8 0.1105
9 0.2444
10 0.3826
11 0.2595
12 0.9742
13 0.2981
14 0.7764
15 0.7926
16 0.6378
17 0.4635
18 0.9675
20 0.8260
21 0.9529
22 0.6641
23 0.6980
24 0.6954
25 0.9367
26 0.8081
27 0.3617
28 0.9933
29 0.3477
30 0.6149
32 0.5863
33 0.5779
34 0.5768
35 0.3403
39 1.0575
40 1.1104
41 1.0892
42 1.2424
43 0.9907
47 1.1499
49 1.4823
52 1.5210
53 1.4094
54 0.9265
55 1.3782
58 1.4622
61 1.5665
62 0.7632
63 1.0713
64 0.8338
67 0.9102
68 0.8063
69 0.0481
70 0.1820
71 0.0453
73 0.1201
74 0.0516
75 0.0149
76 0.0580
77 0.1516
78 0.1951
79 0.0617
80 0.1664
81 1.0310
85 0.9819
87 0.2099
88 0.1380
89 0.0209
90 0.9105
91 0.1473
92 0.0571
93 0.3304
94 0.1982
95 0.1336
96 0.0528
97 0.1857
98 0.2067
99 0.1269
100 0.2732
101 0.3916
102 0.1008
103 0.3223
104 0.1037
105 0.1616
106 0.3546
107 0.2428
110 0.2029
112 0.9414
113 0.8736
114 0.8974
118 0.9541
124 0.9570
128 1.2991
130 0.5810
131 1.3271
132 0.6122
133 0.3166
134 0.6999
135 0.5612
136 0.7007
137 0.2537
138 0.9285
139 0.4890
140 0.8866
141 0.8360
142 0.7492
143 0.4388
144 0.8058
145 0.5871
146 0.8399
148 0.8539
152 0.7109
153 1.1944
156 1.0194
157 1.1086
159 0.9676
160 0.9788
161 1.0434
162 0.7708
163 0.6868
165 0.8878
166 0.9519
167 0.9400
169 0.9097
170 0.3806
171 0.6282
172 0.4987
173 0.4467
174 0.3842
175 0.4503
176 0.5808
177 0.6184
178 0.4184
179 0.6640
180 0.6584
181 0.8875
182 0.6850
183 0.7831
184 0.8696
185 0.9298
186 1.0073
189 0.7853
192 0.2868
193 0.8050
194 0.6131
195 0.2663
196 0.3287
197 0.5475
198 0.6860
199 0.3265
200 0.5430

